Error Bounds for the Network Scale-Up Method

Epidemiologists and social scientists have used the Network Scale-Up Method (NSUM) for over thirty years to estimate the size of a hidden sub-population within a social network. This method involves querying a subset of network nodes about the number of their neighbours belonging to the hidden sub-population. In general, NSUM assumes that the social network topology and the hidden sub-population distribution are well-behaved; hence, the NSUM estimate is close to the actual value. However, bounds on NSUM estimation errors have not been analytically proven. This paper provides analytical bounds on the error incurred by the two most popular NSUM estimators. These bounds assume that the queried nodes accurately provide their degree and the number of neighbors belonging to the hidden population. Our key findings are twofold. First, we show that when an adversary designs the network and places the hidden sub-population, then the estimate can be a factor of $\Omega(\sqrt{n})$ off from the real value (in a network with $n$ nodes). Second, we also prove error bounds when the underlying network is randomly generated, showing that a small constant factor can be achieved with high probability using samples of logarithmic size $O(\log{n})$. We present improved analytical bounds for Erdos-Renyi and Scale-Free networks. Our theoretical analysis is supported by an extensive set of numerical experiments designed to determine the effect of the sample size on the accuracy of the estimates in both synthetic and real networks.

==> sub_parts/FigData/Pe_deg_15_rho_5_epsilon_50.dat <==
MoR RoS MoRB RoSB Samp S
0.332 0.32565 1 1 131934.37210025 100
0.2714 0.26385 1 1 131934.37210025 200
0.16915 0.1611 1 1 131934.37210025 500
0.0919 0.08335 1 0.819030479679118 131934.37210025 1000
0.0276 0.02325 1 0.335743169978801 131934.37210025 2000
0.0013 8e-04 1 0.0232255743162292 131934.37210025 5000
5e-05 5e-05 1 0.000275448762482211 131934.37210025 10000
0 0 0.608321516839912 4.09543865047795e-08 131934.37210025 20000
0 0 0.102330727672723 1.81125786882941e-19 131934.37210025 50000
0 0 0.00528455439079186 2.95923978424729e-38 131934.37210025 1e+05
0 0 1.44739090503881e-05 8.70016113783071e-76 131934.37210025 2e+05
0 0 3.53510226137129e-13 2.23882565889345e-188 131934.37210025 5e+05


==> sub_parts/FigData/Pe_deg_30_rho_5_epsilon_50.dat <==
MoR RoS MoRB RoSB Samp S
0.26745 0.2643 1 1 131934.389457994 100
0.19485 0.191 1 1 131934.389457994 200
0.088 0.0843 1 0.819128124947386 131934.389457994 500
0.02415 0.0226 1 0.335767509673256 131934.389457994 1000
0.0039 0.00365 1 0.0565385049923374 131934.389457994 2000
0 0 1 0.00027546040104182 131934.389457994 5000
0 0 1 4.09737837412318e-08 131934.389457994 10000
0 0 0.608321516839912 1.07063770351475e-15 131934.389457994 20000
0 0 0.102330727672723 2.97034153794817e-38 131934.389457994 50000
0 0 0.00528455439079186 8.76510277180104e-76 131934.389457994 1e+05
0 0 1.44739090503881e-05 7.68824652206978e-151 131934.389457994 2e+05
0 0 3.53510226137129e-13 0 131934.389457994 5e+05


==> sub_parts/FigData/Pe_deg_50_rho_5_epsilon_50.dat <==
MoR RoS MoRB RoSB Samp S
0.21395 0.2095 1 1 131934.389457994 100
0.12915 0.1266 1 1 131934.389457994 200
0.03805 0.0363 1 0.451945845663322 131934.389457994 500
0.0056 0.005 1 0.102345480123328 131934.389457994 1000
5e-05 5e-05 1 0.00528646027745318 131934.389457994 2000
0 0 1 7.67763605876246e-07 131934.389457994 5000
0 0 1 3.5402038378381e-13 131934.389457994 10000
0 0 0.608321516839912 9.7684184725894e-26 131934.389457994 20000
0 0 0.102330727672723 2.83601906958951e-63 131934.389457994 50000
0 0 0.00528455439079186 8.02935996978607e-126 131934.389457994 1e+05
0 0 1.44739090503881e-05 6.45210903941564e-251 131934.389457994 2e+05
0 0 3.53510226137129e-13 0 131934.389457994 5e+05


==> sub_parts/FigData/Pe_rho_10_epsilon_50.dat <==
MoR RoS MoRB RoSB Samp S
0.3256 0.26285 1 1 65953.7868898457 100
0.27955 0.18665 1 1 65953.7868898457 200
0.18385 0.085 1 1 65953.7868898457 500
0.1055 0.03215 1 1 65953.7868898457 1000
0.0479 0.00685 1 1 65953.7868898457 2000
0.00735 0.00025 1 0.375682710927618 65953.7868898457 5000
0.00055 0 0.608321516839912 0.0707773189368269 65953.7868898457 10000
0 0 0.185304712895589 0.00253415138622516 65953.7868898457 20000
0 0 0.00528455439079186 1.24129944580614e-07 65953.7868898457 50000
0 0 1.44739090503881e-05 9.60060593226157e-15 65953.7868898457 1e+05
0 0 1.1900773831161e-10 7.53073092890094e-29 65953.7868898457 2e+05
0 0 9.74327642911368e-26 4.76678341019024e-71 65953.7868898457 5e+05


==> sub_parts/FigData/Pe_rho_2_epsilon_50.dat <==
MoR RoS MoRB RoSB Samp S
0.4032 0.37755 1 1 329768.281510357 100
0.3823 0.3379 1 1 329768.281510357 200
0.337 0.2685 1 1 329768.281510357 500
0.28535 0.202 1 1 329768.281510357 1000
0.22115 0.128 1 1 329768.281510357 2000
0.13005 0.06085 1 1 329768.281510357 5000
0.07615 0.0318 1 1 329768.281510357 10000
0.0401 0.01615 1 0.524759653566291 329768.281510357 20000
0.0133 0.0061 0.608321516839912 0.0707774146876462 329768.281510357 50000
0.00675 0.0031 0.185304712895589 0.00253415821917204 329768.281510357 1e+05
0.0026 0.00135 0.0172714897933505 3.3584419179392e-06 329768.281510357 2e+05
0.00015 0.00015 1.44739090503881e-05 9.600732899191e-15 329768.281510357 5e+05


==> sub_parts/FigData/Pe_rho_5_epsilon_50.dat <==
MoR RoS MoRB RoSB Samp S
0.37245 0.3346 1 1 131907.147188897 100
0.33625 0.2719 1 1 131907.147188897 200
0.2753 0.17765 1 1 131907.147188897 500
0.1966 0.09845 1 1 131907.147188897 1000
0.1253 0.0465 1 1 131907.147188897 2000
0.04445 0.0098 1 0.866493317174597 131907.147188897 5000
0.0149 0.003 1 0.37568312672767 131907.147188897 10000
0.00415 0.00115 0.608321516839912 0.0707774753316874 131907.147188897 20000
0.00135 2e-04 0.102330727672723 0.000481566896847915 131907.147188897 50000
0.00015 1e-04 0.00528455439079186 1.24131298669131e-07 131907.147188897 1e+05
5e-05 0 1.44739090503881e-05 9.60081331482009e-15 131907.147188897 2e+05
0 0 3.53510226137129e-13 6.93440151668345e-36 131907.147188897 5e+05


==> sub_parts/FigData/data_hist_HR.dat <==
   x               y
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   4.4887108e-02
   3.0000000e+00   5.2323341e-02
   4.0000000e+00   5.1880250e-02
   5.0000000e+00   5.1128920e-02
   6.0000000e+00   4.9318024e-02
   7.0000000e+00   4.6563150e-02
   8.0000000e+00   4.3268860e-02
   9.0000000e+00   4.0802959e-02
   1.0000000e+01   3.7084842e-02
   1.1000000e+01   3.5004238e-02
   1.2000000e+01   3.2923634e-02
   1.3000000e+01   2.9552285e-02
   1.4000000e+01   2.8242275e-02
   1.5000000e+01   2.5834168e-02
   1.6000000e+01   2.3984742e-02
   1.7000000e+01   2.3830623e-02
   1.8000000e+01   2.3329737e-02
   1.9000000e+01   2.1865608e-02
   2.0000000e+01   1.9592356e-02
   2.1000000e+01   1.8841026e-02
   2.2000000e+01   1.7800724e-02
   2.3000000e+01   1.8629113e-02
   2.4000000e+01   1.6394390e-02
   2.5000000e+01   1.6394390e-02
   2.6000000e+01   1.4968791e-02
   2.7000000e+01   1.3967019e-02
   2.8000000e+01   1.4930261e-02
   2.9000000e+01   1.4525699e-02
   3.0000000e+01   1.3735840e-02
   3.1000000e+01   1.2984511e-02
   3.2000000e+01   1.2676273e-02
   3.3000000e+01   1.2175387e-02
   3.4000000e+01   1.1173615e-02
   3.5000000e+01   1.0634199e-02
   3.6000000e+01   9.6902212e-03
   3.7000000e+01   9.3819835e-03
   3.8000000e+01   8.7655082e-03
   3.9000000e+01   7.9756492e-03
   4.0000000e+01   8.6884488e-03
   4.1000000e+01   6.9546120e-03
   4.2000000e+01   6.7234338e-03
   4.3000000e+01   6.1069585e-03
   4.4000000e+01   5.3748940e-03
   4.5000000e+01   5.2207752e-03
   4.6000000e+01   4.7198890e-03
   4.7000000e+01   4.9895970e-03
   4.8000000e+01   3.9878246e-03
   4.9000000e+01   3.6795870e-03
   5.0000000e+01   6.4922555e-03


==> sub_parts/FigData/data_hist_HU.dat <==
   x               y
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   5.6929076e-02
   3.0000000e+00   7.1893772e-02
   4.0000000e+00   7.7626726e-02
   5.0000000e+00   7.7036569e-02
   6.0000000e+00   7.4507324e-02
   7.0000000e+00   7.2125619e-02
   8.0000000e+00   6.3547265e-02
   9.0000000e+00   5.8552008e-02
   1.0000000e+01   5.4547371e-02
   1.1000000e+01   4.9446728e-02
   1.2000000e+01   4.4303931e-02
   1.3000000e+01   4.0805143e-02
   1.4000000e+01   3.5367267e-02
   1.5000000e+01   3.1784171e-02
   1.6000000e+01   2.9634313e-02
   1.7000000e+01   2.4744441e-02
   1.8000000e+01   2.2194120e-02
   1.9000000e+01   1.7241016e-02
   2.0000000e+01   1.5828854e-02
   2.1000000e+01   1.1971757e-02
   2.2000000e+01   1.1002213e-02
   2.3000000e+01   8.9577405e-03
   2.4000000e+01   6.9975761e-03
   2.5000000e+01   6.1755717e-03
   2.6000000e+01   4.8266414e-03
   2.7000000e+01   4.7001792e-03
   2.8000000e+01   4.0678681e-03
   2.9000000e+01   3.0772473e-03
   3.0000000e+01   2.6767836e-03
   3.1000000e+01   2.6135525e-03
   3.2000000e+01   2.1709348e-03
   3.3000000e+01   1.3067763e-03
   3.4000000e+01   1.1592370e-03
   3.5000000e+01   1.5386237e-03
   3.6000000e+01   1.3278533e-03
   3.7000000e+01   1.1592370e-03
   3.8000000e+01   8.6415850e-04
   3.9000000e+01   6.9554221e-04
   4.0000000e+01   7.3769628e-04
   4.1000000e+01   5.2692591e-04
   4.2000000e+01   4.8477184e-04
   4.3000000e+01   4.8477184e-04
   4.4000000e+01   2.7400148e-04
   4.5000000e+01   4.0046369e-04
   4.6000000e+01   3.3723259e-04
   4.7000000e+01   3.3723259e-04
   4.8000000e+01   2.3184740e-04
   4.9000000e+01   2.3184740e-04
   5.0000000e+01   5.4800295e-04


==> sub_parts/FigData/data_hist_RO.dat <==
   x               y
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   1.3010039e-01
   3.0000000e+00   1.3494022e-01
   4.0000000e+00   1.2113952e-01
   5.0000000e+00   1.0551789e-01
   6.0000000e+00   9.0902556e-02
   7.0000000e+00   7.8036275e-02
   8.0000000e+00   6.5673144e-02
   9.0000000e+00   5.5945564e-02
   1.0000000e+01   4.4756451e-02
   1.1000000e+01   3.5436184e-02
   1.2000000e+01   2.7242015e-02
   1.3000000e+01   1.9742674e-02
   1.4000000e+01   1.6795649e-02
   1.5000000e+01   1.3968421e-02
   1.6000000e+01   9.2244292e-03
   1.7000000e+01   7.7389367e-03
   1.8000000e+01   6.7086758e-03
   1.9000000e+01   5.0554664e-03
   2.0000000e+01   4.8398304e-03
   2.1000000e+01   3.6658121e-03
   2.2000000e+01   3.1866210e-03
   2.3000000e+01   2.9709850e-03
   2.4000000e+01   2.0605218e-03
   2.5000000e+01   1.9407241e-03
   2.6000000e+01   1.5573712e-03
   2.7000000e+01   1.3417352e-03
   2.8000000e+01   1.2458969e-03
   2.9000000e+01   1.0302609e-03
   3.0000000e+01   9.3442269e-04
   3.1000000e+01   6.9482713e-04
   3.2000000e+01   6.2294846e-04
   3.3000000e+01   6.7086758e-04
   3.4000000e+01   5.7502935e-04
   3.5000000e+01   5.0315068e-04
   3.6000000e+01   4.5523157e-04
   3.7000000e+01   3.5939334e-04
   3.8000000e+01   1.9167645e-04
   3.9000000e+01   3.1147423e-04
   4.0000000e+01   2.6355512e-04
   4.1000000e+01   3.5939334e-04
   4.2000000e+01   1.1979778e-04
   4.3000000e+01   2.1563601e-04
   4.4000000e+01   1.9167645e-04
   4.5000000e+01   7.1878669e-05
   4.6000000e+01   1.1979778e-04
   4.7000000e+01   1.4375734e-04
   4.8000000e+01   1.6771689e-04
   4.9000000e+01   7.1878669e-05
   5.0000000e+01   1.9167645e-04


==> sub_parts/FigData/mean_eMoR_deg_15_rho_5.dat <==
eMoR eRoS sizes
1.04632554480279 1.04454510507089 100
1.03312720827886 1.03204259670634 200
1.02089593120617 1.02002490007757 500
1.01498786495191 1.01440953416839 1000
1.01077500426842 1.0102744658731 2000
1.00668967439198 1.00639815154508 5000
1.00480938706787 1.00462843165738 10000
1.00332325001974 1.00317352538405 20000
1.00211749499793 1.00202781847225 50000
1.00155140260812 1.00146406561473 1e+05
1.00107940779548 1.00100913414872 2e+05
1.00068372515515 1.00062907239894 5e+05


==> sub_parts/FigData/mean_eMoR_deg_30_rho_5.dat <==
eMoR eRoS sizes
1.03143009973821 1.0310038369516 100
1.02342566714029 1.02306203765733 200
1.01454049837083 1.01430532015601 500
1.01012707490806 1.00994948184732 1000
1.00723253383088 1.0071416655758 2000
1.00461762971598 1.00452277487743 5000
1.00317534196879 1.00309417265165 10000
1.00228821585397 1.00224578592942 20000
1.00149251815371 1.00146635036766 50000
1.00104220149044 1.00102350112498 1e+05
1.00072027190531 1.00070863680183 2e+05
1.00045653606809 1.00044509929732 5e+05


==> sub_parts/FigData/mean_eMoR_deg_50_rho_5.dat <==
eMoR eRoS sizes
1.02540113461941 1.02520670572834 100
1.01778237437611 1.01755234387995 200
1.01135865677591 1.01129393156952 500
1.00771192756551 1.00759982061274 1000
1.00554076547561 1.00550209796238 2000
1.00356059822042 1.00350862351525 5000
1.00258193309208 1.0025441474176 10000
1.0018113462284 1.00179068943048 20000
1.00113217644689 1.00111279061549 50000
1.0008398912904 1.00081994284509 1e+05
1.0006024698385 1.00058816156442 2e+05
1.0004095212805 1.00039627074948 5e+05


==> sub_parts/FigData/mean_error_rho_10.dat <==
eMoR eRoS sizes
1.04857503466608 1.03190043419446 100
1.03475287639163 1.02254652494858 200
1.02248077011129 1.01500067635264 500
1.01613530310861 1.01088912817892 1000
1.01180205158056 1.00805750283278 2000
1.00810384877689 1.00606806377135 5000
1.00646566372501 1.00517549110021 10000
1.00540661364339 1.00468111808311 20000
1.0046195875129 1.00430779913286 50000
1.00435997100078 1.00420348470367 1e+05
1.00418450725673 1.00413494901084 2e+05
1.00409099040586 1.00409615752436 5e+05


==> sub_parts/FigData/mean_error_rho_2.dat <==
eMoR eRoS sizes
1.11312124459202 1.07469601560046 100
1.08079283099259 1.05162879469906 200
1.05091196957993 1.03276802113212 500
1.03657599564051 1.02403366744876 1000
1.02623601179161 1.01779250218807 2000
1.01747916977588 1.01270960635328 5000
1.01336044824624 1.01043710793754 10000
1.01118317228158 1.00932095730051 20000
1.00944569581041 1.0084970070646 50000
1.00878169732081 1.00822988807485 1e+05
1.00835193731425 1.008042334971 2e+05
1.00816911767015 1.007972853834 5e+05


==> sub_parts/FigData/mean_error_rho_5.dat <==
eMoR eRoS sizes
1.07068564932949 1.04664964654921 100
1.04925315904193 1.0327855351538 200
1.03181058731305 1.02142785302647 500
1.02354912782251 1.01601211182963 1000
1.01719334157795 1.01215843987519 2000
1.01215643486457 1.009066211724 5000
1.00948680210501 1.0077639552055 10000
1.00791606885619 1.00694683188555 20000
1.00686759767849 1.00647915747249 50000
1.00654448796729 1.00637421696001 1e+05
1.00630279575331 1.0062360547352 2e+05
1.00617457031318 1.00619982669654 5e+05


==> sub_parts/FigData/size_vs_epsilonMoRB_rho_10.dat <==
size epsilon
19932.9528449644 0.063
9530.97276500747 0.093
6021.14996149307 0.123
4568.15981243925 0.153
3805.33308476666 0.183


==> sub_parts/FigData/size_vs_epsilonMoRB_rho_2.dat <==
size epsilon
99340.7241589224 0.063
49123.5682770399 0.093
39451.0155690431 0.123
19413.7344869715 0.153
16334.5448847841 0.183


==> sub_parts/FigData/size_vs_epsilonMoRB_rho_5.dat <==
size epsilon
46808.8632823763 0.063
19543.8095760193 0.093
13045.9534304369 0.123
7676.94891701838 0.153
5656.05200890806 0.183


==> sub_parts/FigData/size_vs_epsilonMoR_deg_15_rho_5.dat <==
size epsilon
42441.5116976605 0.01
4476.42276422764 0.03
1659.09090909091 0.05
773.883161512027 0.07
478.971255673222 0.09
378.238672622846 0.11
268.882978723404 0.13
181.25 0.15
148.425925925926 0.17


==> sub_parts/FigData/size_vs_epsilonMoR_deg_30_rho_5.dat <==
size epsilon
18410.8804581246 0.01
1994.47895100069 0.03
737.703016241299 0.05
424.145785876993 0.07
263.53591160221 0.09
166.501240694789 0.11
114.121699196326 0.13


==> sub_parts/FigData/size_vs_epsilonMoR_deg_50_rho_5.dat <==
size epsilon
11334.8946135831 0.01
1265.60846560847 0.03
461.011419249592 0.05
250.284090909091 0.07
148.511047070125 0.09


==> sub_parts/FigData/size_vs_epsilonMoR_rho_10.dat <==
size epsilon
4249.47294448349 0.037
1570.49486461251 0.057
742.204899777283 0.077
478.25370675453 0.097
376.81849082257 0.117
265.42404473439 0.137
181.89863234111 0.157
149.335863377609 0.177
117.573696145125 0.197


==> sub_parts/FigData/size_vs_epsilonMoR_rho_2.dat <==
size epsilon
79849.2462311558 0.037
11204.4374009509 0.057
4767.19242902208 0.077
3231.55216284987 0.097
1842.10526315789 0.117
1404.38871473354 0.137
966.583541147132 0.157
777.890724269377 0.177
644.978165938865 0.197


==> sub_parts/FigData/size_vs_epsilonMoR_rho_5.dat <==
size epsilon
11444.6227929374 0.037
3956.71981776765 0.057
1757.90349417637 0.077
996.246648793566 0.097
709.779951100244 0.117
495.822174611676 0.137
421.682242990654 0.157
354.114158636027 0.177
275.069508804449 0.197


==> sub_parts/FigData/size_vs_epsilonRoSB_deg_15_rho_5.dat <==
size epsilon
99561.0165119914 0.01
13521.6072149308 0.03
4742.94952644549 0.05
2700.09156301722 0.07
1639.04811437247 0.09
928.583201197643 0.11
721.203807903913 0.13
522.224222235066 0.15
471.074714818592 0.17


==> sub_parts/FigData/size_vs_epsilonRoSB_deg_30_rho_5.dat <==
size epsilon
49913.3252055003 0.01
6182.96335885144 0.03
2348.86670132724 0.05
1240.13586031928 0.07
721.909932919671 0.09
487.122228997884 0.11
439.062291169817 0.13


==> sub_parts/FigData/size_vs_epsilonRoSB_deg_50_rho_5.dat <==
size epsilon
41615.6087537742 0.01
4426.0297893647 0.03
1539.37823402556 0.05
707.264932637917 0.07
469.145320712247 0.09


==> sub_parts/FigData/size_vs_epsilonRoSB_rho_10.dat <==
size epsilon
19598.4166412173 0.038
4907.30264161717 0.078
2583.24992815064 0.118
1527.86409585779 0.158
827.99627008313 0.198


==> sub_parts/FigData/size_vs_epsilonRoSB_rho_2.dat <==
size epsilon
95896.2948817379 0.038
32383.5708680052 0.078
11998.2198057162 0.118
6809.58577130213 0.158
4726.93290311756 0.198


==> sub_parts/FigData/size_vs_epsilonRoSB_rho_5.dat <==
size epsilon
46104.2943461149 0.038
9501.79068050814 0.078
4779.50046547799 0.118
3517.52518348977 0.158
1851.01406942863 0.198


==> sub_parts/FigData/size_vs_epsilonRoS_deg_15_rho_5.dat <==
size epsilon
40158.9319771138 0.01
4249.57264957265 0.03
1540.06677796327 0.05
721.305418719212 0.07
460.62015503876 0.09
357.651006711409 0.11
222.301425661914 0.13
170.316301703163 0.15
136.594911937378 0.17


==> sub_parts/FigData/size_vs_epsilonRoS_deg_30_rho_5.dat <==
size epsilon
17956.2594268477 0.01
1954.09604519774 0.03
718.988902589396 0.05
413.301942319011 0.07
247.109826589595 0.09
162.329931972789 0.11
106.691449814126 0.13


==> sub_parts/FigData/size_vs_epsilonRoS_deg_50_rho_5.dat <==
size epsilon
10703.8834951456 0.01
1232.02614379085 0.03
454.903017241379 0.05
238.128078817734 0.07
146.516007532957 0.09


==> sub_parts/FigData/size_vs_epsilonRoS_rho_10.dat <==
size epsilon
1757.88497217069 0.036
606.077348066298 0.056
372.094594594595 0.076
197.287390029326 0.096
149.467140319716 0.116


==> sub_parts/FigData/size_vs_epsilonRoS_rho_2.dat <==
size epsilon
46732.6732673267 0.036
4542.29607250755 0.056
1947.18309859155 0.076
1203.61445783133 0.096
738.957816377171 0.116
515.916398713826 0.136
441.006362058994 0.156
374 0.176
299.664429530201 0.196


==> sub_parts/FigData/size_vs_epsilonRoS_rho_5.dat <==
size epsilon
4804.89671002295 0.036
1522.88911495422 0.056
726.5625 0.076
459.37687237867 0.096
340.435458786936 0.116
206.319290465632 0.136
170.9911361805 0.156
137.218413320274 0.176
102.679658952497 0.196


==> sub_parts/FigData/size_vs_epsilon_q_5_P_5.dat <==
   x			   y1			   y2			   y3			   y4			   y5			   y6 			   y7			   y8			   y9
   2.0000000e-02   1.3361104e+04   6.5954930e+03   3.8096593e+03   1.9207086e+03  -7.9252626e+06   4.0498233e+05   4.0498223e+05   4.0498223e+05   7.8561223e+05
   3.0000000e-02   6.0714532e+03   2.8542503e+03   1.7241284e+03   8.2985030e+02   4.1851556e+06   1.7486854e+05   1.7486853e+05   1.7486853e+05   3.5489435e+05
   4.0000000e-02   3.4543844e+03   1.7082450e+03   9.4266397e+02   4.7290713e+02   4.6264836e+05   9.5423496e+04   9.5423491e+04   9.5423491e+04   2.0287622e+05
   5.0000000e-02   2.2573291e+03   1.0297720e+03   6.3570751e+02   2.9776350e+02   1.1771872e+05   6.2651109e+04   6.2651107e+04   6.2651107e+04   1.3193439e+05
   6.0000000e-02   1.5934849e+03   7.4822768e+02   4.4932820e+02   2.1164628e+02   8.3552573e+04   4.3960281e+04   4.3960280e+04   4.3960280e+04   9.3085257e+04
   7.0000000e-02   1.1569512e+03   5.5780794e+02   3.3276164e+02   1.6294658e+02   1.7832663e+05   3.2009119e+04   3.2009119e+04   3.2009119e+04   6.9472401e+04
   8.0000000e-02   8.7502841e+02   4.4211787e+02   2.5248913e+02   1.1999474e+02   1.2317179e+05   2.4816417e+04   2.4816417e+04   2.4816417e+04   5.4024915e+04
   9.0000000e-02   7.1371096e+02   3.4084420e+02   1.9818329e+02   1.0044711e+02   3.0452712e+04   1.9965601e+04   1.9965601e+04   1.9965601e+04   4.3350734e+04
   1.0000000e-01   5.8281996e+02   2.7979169e+02   1.6400675e+02   1.1909537e+02   1.7497527e+05   1.6954412e+04   1.6954412e+04   1.6954412e+04   3.5655920e+04


==> sub_parts/FigData/size_vs_epsilon_q_5_P_5RoS.dat <==
   x			   y1			   y2			   y3			   y4			   y5			   y6 			   y7			   y8			   y9
   2.0000000e-02   1.2534449e+04   6.2035278e+03   3.7462742e+03   1.8862278e+03   5.0156275e+04   2.4918317e+04   1.5657274e+04   7.6006585e+03   7.8561223e+05
   3.0000000e-02   5.6355445e+03   2.7517521e+03   1.7060291e+03   8.0400055e+02   2.2165346e+04   1.1185112e+04   6.8635611e+03   3.3405415e+03   3.5489435e+05
   4.0000000e-02   3.1018141e+03   1.5569958e+03   9.4245957e+02   4.7291977e+02   1.2999329e+04   6.4806887e+03   3.8429664e+03   1.9405646e+03   2.0287622e+05
   5.0000000e-02   2.0303563e+03   9.8042914e+02   6.0500616e+02   3.0849578e+02   8.2236381e+03   4.1701766e+03   2.4630023e+03   1.2518710e+03   1.3193439e+05
   6.0000000e-02   1.4399629e+03   7.2875531e+02   4.2476292e+02   2.1811007e+02   5.8097202e+03   2.9058488e+03   1.7951653e+03   8.6067476e+02   9.3085257e+04
   7.0000000e-02   1.0669032e+03   5.4513629e+02   3.2096776e+02   1.6169800e+02   4.3497627e+03   2.1226695e+03   1.3156919e+03   6.5498395e+02   6.9472401e+04
   8.0000000e-02   8.0263992e+02   4.2151667e+02   2.5054202e+02   1.1612527e+02   3.2952417e+03   1.7272820e+03   9.9983265e+02   4.9993799e+02   5.4024915e+04
   9.0000000e-02   6.4704222e+02   3.3744367e+02   2.0119529e+02   1.0001272e+02   2.6563157e+03   1.3621293e+03   7.9847034e+02   4.0103072e+02   4.3350734e+04
   1.0000000e-01   5.2081954e+02   2.7513381e+02   1.6394425e+02   9.4769507e+01   2.1432947e+03   1.0815776e+03   6.6231134e+02   3.2318637e+02   3.5655920e+04


==> sub_parts/FigData/size_vs_rhoMoR.dat <==
size rho
17107.001321004 0.02
4834.40308087291 0.05
1915.46077684692 0.1
1108.61423220974 0.15
758.270676691729 0.2


==> sub_parts/FigData/size_vs_rhoMoRB.dat <==
size rho
68456.8057429351 0.05
42548.2602647498 0.1
23482.8687419695 0.15
18052.2595709102 0.2


==> sub_parts/FigData/size_vs_rhoMoR_deg_15.dat <==
size rho
7733.47107438017 0.01
4317.86542923434 0.02
1659.09090909091 0.05
731.77366702938 0.1
467.927631578947 0.15
373.242320819113 0.2


==> sub_parts/FigData/size_vs_rhoMoR_deg_30.dat <==
size rho
4235.29411764706 0.01
1897.19626168224 0.02
737.703016241299 0.05
388.25831702544 0.1
244.433688286544 0.15
167.785771382894 0.2


==> sub_parts/FigData/size_vs_rhoMoR_deg_50.dat <==
size rho
2473.37850919651 0.01
1197.61129207383 0.02
461.011419249592 0.05
201.340782122905 0.1
141.318477251625 0.15


==> sub_parts/FigData/size_vs_rhoRoS.dat <==
size rho
6325.39682539683 0.02
1889.98211091234 0.05
753.521126760563 0.1
464.696485623003 0.15
367.839549612949 0.2


==> sub_parts/FigData/size_vs_rhoRoSB.dat <==
size rho
60186.5115469196 0.02
28867.1485130377 0.05
13044.6006072946 0.1
7676.28637365655 0.15
6018.6513843699 0.2


==> sub_parts/FigData/size_vs_rhoRoSB_deg_15.dat <==
size rho
23480.7868057318 0.01
11190.1739673929 0.02
4742.94952644549 0.05
2349.46865938395 0.1
1684.42422046704 0.15
1119.7172568191 0.2


==> sub_parts/FigData/size_vs_rhoRoSB_deg_30.dat <==
size rho
11190.6128896103 0.01
5393.35640261843 0.02
2348.86670132724 0.05
1119.59803634746 0.1
739.330437344731 0.15
539.506638462914 0.2


==> sub_parts/FigData/size_vs_rhoRoSB_deg_50.dat <==
size rho
6845.82472611244 0.01
4254.9575178949 0.02
1539.37823402556 0.05
684.665148843864 0.1
474.314341447044 0.15


==> sub_parts/FigData/size_vs_rhoRoS_deg_15.dat <==
size rho
7362.54107338445 0.01
4112.17183770883 0.02
1540.06677796327 0.05
688.732394366197 0.1
449.438202247191 0.15
347.622478386167 0.2


==> sub_parts/FigData/size_vs_rhoRoS_deg_30.dat <==
size rho
4156.59008464329 0.01
1861.65413533835 0.02
718.988902589396 0.05
382.859033752482 0.1
226.153846153846 0.15
163.28903654485 0.2


==> sub_parts/FigData/size_vs_rhoRoS_deg_50.dat <==
size rho
2389.10891089109 0.01
1171.875 0.02
454.903017241379 0.05
198.895790200138 0.1
137.294685990338 0.15


==> sub_parts/FigData/size_vs_rho_P_5.dat <==
   x			   y1			   y2			   y3			   y4			   y5			   y6 			   y7			   y8			   y9
   1.0000000e-02   1.1489795e+04   5.3866995e+03   3.3018638e+03   1.6511911e+03   1.8425720e+08   3.1256089e+05   3.1256082e+05   3.1256082e+05   6.5967195e+05
   5.0000000e-02   2.2573291e+03   1.0297720e+03   6.3570751e+02   2.9776350e+02   1.1771872e+05   6.2651109e+04   6.2651107e+04   6.2651107e+04   1.3193439e+05
   1.0000000e-01   1.0565780e+03   5.0884240e+02   2.9717479e+02   1.4771672e+02   1.7828314e+05   3.0906297e+04   3.0906297e+04   3.0906297e+04   6.5967195e+04
   2.0000000e-01   4.6091912e+02   2.1534466e+02   1.2849238e+02  -1.5632715e+03   1.6346927e+05   1.6146765e+04   1.6146765e+04   1.6146765e+04   3.2983597e+04


==> sub_parts/FigData/size_vs_rho_P_5RoS.dat <==
   x			   y1			   y2			   y3			   y4			   y5			   y6 			   y7			   y8			   y9
   1.0000000e-02   1.0585843e+04   5.2373371e+03   3.2064717e+03   1.6298159e+03   4.1701766e+04   2.0512460e+04   1.2518710e+04   6.2651107e+03   6.5967195e+05
   5.0000000e-02   2.0303563e+03   9.8042914e+02   6.0500616e+02   3.0849578e+02   8.2236381e+03   4.1701766e+03   2.4630023e+03   1.2518710e+03   1.3193439e+05
   1.0000000e-01   9.7416918e+02   4.9383673e+02   2.9334683e+02   1.4336308e+02   4.1701766e+03   2.0512460e+03   1.2518710e+03   6.2651107e+02   6.5967195e+04
   2.0000000e-01   4.2659310e+02   2.0828644e+02   1.2477771e+02  -1.6133691e+03   2.0512460e+03   1.0339155e+03   6.2651107e+02   3.0906297e+02   3.2983597e+04


==> sub_parts/FigDataAppendices/PeMoR_1_eps_10_HU.dat <==
   x 			   y1			   y2
   9.5000000e+01   8.1290000e-01   1.0000000e+00
   1.6600000e+02   7.5080000e-01   1.0000000e+00
   2.3800000e+02   7.1670000e-01   1.0000000e+00
   4.7500000e+02   6.0110000e-01   1.0000000e+00
   9.5100000e+02   4.6670000e-01   1.0000000e+00
   1.6640000e+03   3.4570000e-01   1.0000000e+00
   2.3770000e+03   2.6900000e-01   1.0000000e+00
   4.7540000e+03   1.2540000e-01   1.0000000e+00
   9.5080000e+03   4.2400000e-02   1.0000000e+00
   2.3769000e+04   6.0000000e-04   4.7437530e-01


==> sub_parts/FigDataAppendices/PeMoR_1_eps_10_RO.dat <==
   x			   y1			   y2
   8.4000000e+01   8.7000000e-01   1.0000000e+00
   1.4600000e+02   8.2390000e-01   1.0000000e+00
   2.0900000e+02   7.8720000e-01   1.0000000e+00
   4.1800000e+02   6.8940000e-01   1.0000000e+00
   8.3500000e+02   5.6980000e-01   1.0000000e+00
   1.4620000e+03   4.5980000e-01   1.0000000e+00
   2.0890000e+03   3.6230000e-01   1.0000000e+00
   4.1770000e+03   2.0040000e-01   1.0000000e+00
   8.3550000e+03   5.2800000e-02   1.0000000e+00
   2.0887000e+04   4.0000000e-04   5.5581053e-01


==> sub_parts/FigDataAppendices/PeMoR_2_eps_10_HR.dat <==
   x			   y1			   y2
   1.0900000e+02   7.6580000e-01   1.0000000e+00
   1.9100000e+02   7.0110000e-01   1.0000000e+00
   2.7300000e+02   6.4740000e-01   1.0000000e+00
   5.4600000e+02   5.4870000e-01   1.0000000e+00
   1.0910000e+03   4.5220000e-01   1.0000000e+00
   1.9100000e+03   3.8250000e-01   1.0000000e+00
   2.7290000e+03   3.4190000e-01   1.0000000e+00
   5.4570000e+03   2.8230000e-01   1.0000000e+00
   1.0915000e+04   2.0430000e-01   1.0000000e+00
   2.7287000e+04   4.6600000e-02   3.8698440e-01


==> sub_parts/FigDataAppendices/PeMoR_2_eps_10_HU.dat <==
   x 			   y1			   y2
   9.5000000e+01   7.4890000e-01   1.0000000e+00
   1.6600000e+02   6.7480000e-01   1.0000000e+00
   2.3800000e+02   6.2390000e-01   1.0000000e+00
   4.7500000e+02   4.8940000e-01   1.0000000e+00
   9.5100000e+02   3.4700000e-01   1.0000000e+00
   1.6640000e+03   2.1660000e-01   1.0000000e+00
   2.3770000e+03   1.4890000e-01   1.0000000e+00
   4.7540000e+03   5.9000000e-02   1.0000000e+00
   9.5080000e+03   6.2000000e-03   7.1764461e-01
   2.3769000e+04   0.0000000e+00   1.5549261e-01


==> sub_parts/FigDataAppendices/PeMoR_3_eps_10_HR.dat <==
   x			   y1			   y2
   1.0900000e+02   6.2520000e-01   1.0000000e+00
   1.9100000e+02   5.2590000e-01   1.0000000e+00
   2.7300000e+02   4.4190000e-01   1.0000000e+00
   5.4600000e+02   2.8180000e-01   1.0000000e+00
   1.0910000e+03   1.2510000e-01   1.0000000e+00
   1.9100000e+03   3.9700000e-02   1.0000000e+00
   2.7290000e+03   1.6200000e-02   1.0000000e+00
   5.4570000e+03   4.0000000e-04   7.6232564e-01
   1.0915000e+04   0.0000000e+00   2.9160887e-01
   2.7287000e+04   0.0000000e+00   1.6689890e-02


==> sub_parts/FigDataAppendices/PeMoR_3_eps_10_RO.dat <==
   x			   y1			   y2
   8.4000000e+01   6.7350000e-01   1.0000000e+00
   1.4600000e+02   5.7290000e-01   1.0000000e+00
   2.0900000e+02   5.0490000e-01   1.0000000e+00
   4.1800000e+02   3.4410000e-01   1.0000000e+00
   8.3500000e+02   1.8380000e-01   1.0000000e+00
   1.4620000e+03   8.3400000e-02   1.0000000e+00
   2.0890000e+03   4.0200000e-02   9.6871617e-01
   4.1770000e+03   3.4000000e-03   4.7036231e-01
   8.3550000e+03   0.0000000e+00   1.1151532e-01
   2.0887000e+04   0.0000000e+00   1.5597972e-03


==> sub_parts/FigDataAppendices/PeMoR_4_eps_10_HR.dat <==
   x			   y1			   y2
   1.0900000e+02   4.9210000e-01   1.0000000e+00
   1.9100000e+02   3.6010000e-01   1.0000000e+00
   2.7300000e+02   2.8320000e-01   1.0000000e+00
   5.4600000e+02   1.3940000e-01   1.0000000e+00
   1.0910000e+03   4.2800000e-02   1.0000000e+00
   1.9100000e+03   9.2000000e-03   1.0000000e+00
   2.7290000e+03   2.6000000e-03   8.4390009e-01
   5.4570000e+03   0.0000000e+00   3.5726508e-01
   1.0915000e+04   0.0000000e+00   6.4560540e-02
   2.7287000e+04   0.0000000e+00   4.0719276e-04


==> sub_parts/FigDataAppendices/PeMoR_4_eps_10_HU.dat <==
   x 			   y1			   y2
   9.5000000e+01   4.9980000e-01   1.0000000e+00
   1.6600000e+02   3.6640000e-01   1.0000000e+00
   2.3800000e+02   2.7790000e-01   1.0000000e+00
   4.7500000e+02   1.3940000e-01   1.0000000e+00
   9.5100000e+02   3.7200000e-02   1.0000000e+00
   1.6640000e+03   8.4000000e-03   8.6953365e-01
   2.3770000e+03   1.9000000e-03   6.0905462e-01
   4.7540000e+03   0.0000000e+00   1.8653055e-01
   9.5080000e+03   0.0000000e+00   1.7788835e-02
   2.3769000e+04   0.0000000e+00   1.7337747e-05


==> sub_parts/FigDataAppendices/PeMoR_4_eps_10_RO.dat <==
   x			   y1			   y2
   8.4000000e+01   5.8850000e-01   1.0000000e+00
   1.4600000e+02   4.7900000e-01   1.0000000e+00
   2.0900000e+02   4.0980000e-01   1.0000000e+00
   4.1800000e+02   2.7150000e-01   1.0000000e+00
   8.3500000e+02   1.5080000e-01   1.0000000e+00
   1.4620000e+03   7.0500000e-02   9.0298832e-01
   2.0890000e+03   4.0600000e-02   6.4256031e-01
   4.1770000e+03   6.4000000e-03   2.0762674e-01
   8.3550000e+03   1.0000000e-04   2.1985881e-02
   2.0887000e+04   0.0000000e+00   2.9094804e-05


==> sub_parts/FigDataAppendices/PeMoR_5_eps_10_HR.dat <==
   x			   y1			   y2
   1.0900000e+02   3.6800000e-01   1.0000000e+00
   1.9100000e+02   2.4060000e-01   1.0000000e+00
   2.7300000e+02   1.5280000e-01   1.0000000e+00
   5.4600000e+02   5.2600000e-02   1.0000000e+00
   1.0910000e+03   9.0000000e-03   1.0000000e+00
   1.9100000e+03   6.0000000e-04   6.6715642e-01
   2.7290000e+03   1.0000000e-04   4.1727561e-01
   5.4570000e+03   0.0000000e+00   8.7970150e-02
   1.0915000e+04   0.0000000e+00   4.0170876e-03
   2.7287000e+04   0.0000000e+00   4.5886635e-07


==> sub_parts/FigDataAppendices/PeMoR_5_eps_10_HU.dat <==
   x 			   y1			   y2
   9.5000000e+01   3.4070000e-01   1.0000000e+00
   1.6600000e+02   2.1210000e-01   1.0000000e+00
   2.3800000e+02   1.3360000e-01   1.0000000e+00
   4.7500000e+02   3.4800000e-02   1.0000000e+00
   9.5100000e+02   3.2000000e-03   8.9220970e-01
   1.6640000e+03   1.0000000e-04   4.8796050e-01
   2.3770000e+03   0.0000000e+00   2.6726348e-01
   4.7540000e+03   0.0000000e+00   3.6295777e-02
   9.5080000e+03   0.0000000e+00   7.0018471e-04
   2.3769000e+04   0.0000000e+00   6.5002992e-09


==> sub_parts/FigDataAppendices/PeMoR_6_eps_10_HR.dat <==
   x			   y1			   y2
   1.0900000e+02   2.5110000e-01   1.0000000e+00
   1.9100000e+02   1.3970000e-01   1.0000000e+00
   2.7300000e+02   8.1100000e-02   1.0000000e+00
   5.4600000e+02   1.7200000e-02   1.0000000e+00
   1.0910000e+03   9.0000000e-04   7.8682394e-01
   1.9100000e+03   0.0000000e+00   3.9150300e-01
   2.7290000e+03   0.0000000e+00   1.9518389e-01
   5.4570000e+03   0.0000000e+00   1.9477886e-02
   1.0915000e+04   0.0000000e+00   2.0528420e-04
   2.7287000e+04   0.0000000e+00   3.2632046e-10


==> sub_parts/FigDataAppendices/PeMoR_6_eps_10_HU.dat <==
   x 			   y1			   y2
   9.5000000e+01   1.4350000e-01   1.0000000e+00
   1.6600000e+02   5.4700000e-02   1.0000000e+00
   2.3800000e+02   1.9400000e-02   1.0000000e+00
   4.7500000e+02   7.0000000e-04   8.9991627e-01
   9.5100000e+02   0.0000000e+00   4.0528733e-01
   1.6640000e+03   0.0000000e+00   1.2328422e-01
   2.3770000e+03   0.0000000e+00   3.7713136e-02
   4.7540000e+03   0.0000000e+00   7.5511437e-04
   9.5080000e+03   0.0000000e+00   3.4764232e-07
   2.3769000e+04   0.0000000e+00   5.2780879e-17


==> sub_parts/FigDataAppendices/PeMoR_6_eps_10_RO.dat <==
   x			   y1			   y2
   8.4000000e+01   3.3600000e-01   1.0000000e+00
   1.4600000e+02   2.1470000e-01   1.0000000e+00
   2.0900000e+02   1.3250000e-01   1.0000000e+00
   4.1800000e+02   3.4000000e-02   1.0000000e+00
   8.3500000e+02   4.0000000e-03   6.7682461e-01
   1.4620000e+03   4.0000000e-04   3.0094509e-01
   2.0890000e+03   1.0000000e-04   1.3416637e-01
   4.1770000e+03   0.0000000e+00   9.2743360e-03
   8.3550000e+03   0.0000000e+00   4.7677184e-05
   2.0887000e+04   0.0000000e+00   9.2418609e-12


==> sub_parts/FigDataAppendices/PeMoR_7_eps_10_HR.dat <==
   x			   y1			   y2
   1.0900000e+02   6.2900000e-02   1.0000000e+00
   1.9100000e+02   1.2700000e-02   1.0000000e+00
   2.7300000e+02   2.9000000e-03   1.0000000e+00
   5.4600000e+02   1.0000000e-04   7.8021819e-01
   1.0910000e+03   0.0000000e+00   3.0598175e-01
   1.9100000e+03   0.0000000e+00   7.5449968e-02
   2.7290000e+03   0.0000000e+00   1.8748617e-02
   5.4570000e+03   0.0000000e+00   1.9090561e-04
   1.0915000e+04   0.0000000e+00   2.3413653e-08
   2.7287000e+04   0.0000000e+00   6.7635501e-20


==> sub_parts/FigDataAppendices/PeMoR_7_eps_10_RO.dat <==
   x			   y1			   y2
   8.4000000e+01   2.1640000e-01   1.0000000e+00
   1.4600000e+02   1.0490000e-01   1.0000000e+00
   2.0900000e+02   5.3700000e-02   1.0000000e+00
   4.1800000e+02   5.0000000e-03   9.4213425e-01
   8.3500000e+02   4.0000000e-04   4.4562069e-01
   1.4620000e+03   0.0000000e+00   1.4518287e-01
   2.0890000e+03   0.0000000e+00   4.7537728e-02
   4.1770000e+03   0.0000000e+00   1.1942075e-03
   8.3550000e+03   0.0000000e+00   8.5259274e-07
   2.0887000e+04   0.0000000e+00   4.8000821e-16


==> sub_parts/FigDataAppendices/PeMoR_8_eps_10_HU.dat <==
   x 			   y1			   y2
   9.5000000e+01   3.9500000e-02   1.0000000e+00
   1.6600000e+02   6.8000000e-03   1.0000000e+00
   2.3800000e+02   1.0000000e-03   1.0000000e+00
   4.7500000e+02   0.0000000e+00   6.3729239e-01
   9.5100000e+02   0.0000000e+00   2.0365388e-01
   1.6640000e+03   0.0000000e+00   3.7236614e-02
   2.3770000e+03   0.0000000e+00   6.8848579e-03
   4.7540000e+03   0.0000000e+00   2.6582919e-05
   9.5080000e+03   0.0000000e+00   4.8994976e-10
   2.3769000e+04   0.0000000e+00   4.6685153e-24


==> sub_parts/FigDataAppendices/PeMoR_8_eps_10_RO.dat <==
   x			   y1			   y2
   8.4000000e+01   1.1790000e-01   1.0000000e+00
   1.4600000e+02   4.4300000e-02   1.0000000e+00
   2.0900000e+02   1.6700000e-02   1.0000000e+00
   4.1800000e+02   3.0000000e-04   7.6257199e-01
   8.3500000e+02   0.0000000e+00   2.9251799e-01
   1.4620000e+03   0.0000000e+00   6.9737184e-02
   2.0890000e+03   0.0000000e+00   1.6760241e-02
   4.1770000e+03   0.0000000e+00   1.5319372e-04
   8.3550000e+03   0.0000000e+00   1.5198209e-08
   2.0887000e+04   0.0000000e+00   2.3231757e-20


==> sub_parts/FigDataAppendices/PeRoS_1_eps_10_HU.dat <==
   x 			   y1			   y2
   9.5000000e+01   7.4450000e-01   1.0000000e+00
   1.6600000e+02   6.7670000e-01   1.0000000e+00
   2.3800000e+02   6.1760000e-01   1.0000000e+00
   4.7500000e+02   4.8170000e-01   1.0000000e+00
   9.5100000e+02   2.9670000e-01   1.0000000e+00
   1.6640000e+03   1.6980000e-01   7.7715108e-01
   2.3770000e+03   9.7400000e-02   5.1903983e-01
   4.7540000e+03   1.4100000e-02   1.3552933e-01
   9.5080000e+03   2.0000000e-04   9.4623548e-03
   2.3769000e+04   0.0000000e+00   3.7001649e-06


==> sub_parts/FigDataAppendices/PeRoS_1_eps_10_RO.dat <==
   x			   y1			   y2
   8.4000000e+01   8.0640000e-01   1.0000000e+00
   1.4600000e+02   7.4350000e-01   1.0000000e+00
   2.0900000e+02   6.9360000e-01   1.0000000e+00
   4.1800000e+02   5.7650000e-01   1.0000000e+00
   8.3500000e+02   4.4320000e-01   1.0000000e+00
   1.4620000e+03   3.2690000e-01   1.0000000e+00
   2.0890000e+03   2.3780000e-01   9.2412444e-01
   4.1770000e+03   1.1010000e-01   4.2805738e-01
   8.3550000e+03   2.6700000e-02   9.2504514e-02
   2.0887000e+04   0.0000000e+00   9.8395313e-04


==> sub_parts/FigDataAppendices/PeRoS_2_eps_10_HR.dat <==
   x			   y1			   y2
   1.0900000e+02   6.3670000e-01   1.0000000e+00
   1.9100000e+02   5.3620000e-01   1.0000000e+00
   2.7300000e+02   4.4060000e-01   1.0000000e+00
   5.4600000e+02   2.7810000e-01   1.0000000e+00
   1.0910000e+03   1.2900000e-01   6.0291312e-01
   1.9100000e+03   4.0300000e-02   2.4605489e-01
   2.7290000e+03   1.5400000e-02   1.0055266e-01
   5.4570000e+03   5.0000000e-04   5.2424486e-03
   1.0915000e+04   0.0000000e+00   1.5554282e-05
   2.7287000e+04   0.0000000e+00   5.9461028e-13


==> sub_parts/FigDataAppendices/PeRoS_2_eps_10_HU.dat <==
   x 			   y1			   y2
   9.5000000e+01   6.6550000e-01   1.0000000e+00
   1.6600000e+02   5.5440000e-01   1.0000000e+00
   2.3800000e+02   4.9120000e-01   1.0000000e+00
   4.7500000e+02   3.2600000e-01   1.0000000e+00
   9.5100000e+02   1.6450000e-01   7.6499487e-01
   1.6640000e+03   6.1300000e-02   3.7296750e-01
   2.3770000e+03   2.2500000e-02   1.8223889e-01
   4.7540000e+03   1.3000000e-03   1.6998328e-02
   9.5080000e+03   0.0000000e+00   1.5717970e-04
   2.3769000e+04   0.0000000e+00   1.6923472e-10


==> sub_parts/FigDataAppendices/PeRoS_3_eps_10_HR.dat <==
   x			   y1			   y2
   1.0900000e+02   4.4820000e-01   1.0000000e+00
   1.9100000e+02   3.3200000e-01   1.0000000e+00
   2.7300000e+02   2.5580000e-01   8.2969358e-01
   5.4600000e+02   1.3710000e-01   3.4535376e-01
   1.0910000e+03   5.0700000e-02   6.0567948e-02
   1.9100000e+03   1.7900000e-02   4.5166975e-03
   2.7290000e+03   3.9000000e-03   3.4597013e-04
   5.4570000e+03   0.0000000e+00   7.5246787e-08
   1.0915000e+04   0.0000000e+00   4.6706873e-15
   2.7287000e+04   0.0000000e+00   1.3723400e-36


==> sub_parts/FigDataAppendices/PeRoS_3_eps_10_RO.dat <==
   x			   y1			   y2
   8.4000000e+01   5.8930000e-01   1.0000000e+00
   1.4600000e+02   4.7250000e-01   1.0000000e+00
   2.0900000e+02   3.9480000e-01   1.0000000e+00
   4.1800000e+02   2.3400000e-01   8.3515803e-01
   8.3500000e+02   9.9200000e-02   3.5106659e-01
   1.4620000e+03   3.7000000e-02   9.5792238e-02
   2.0890000e+03   1.2700000e-02   2.6280709e-02
   4.1770000e+03   9.0000000e-04   3.7149810e-04
   8.3550000e+03   0.0000000e+00   8.6043316e-08
   2.0887000e+04   0.0000000e+00   1.6717938e-18


==> sub_parts/FigDataAppendices/PeRoS_4_eps_10_HR.dat <==
   x			   y1			   y2
   1.0900000e+02   2.7980000e-01   1.0000000e+00
   1.9100000e+02   1.7930000e-01   6.6773543e-01
   2.7300000e+02   1.1890000e-01   4.1633330e-01
   5.4600000e+02   4.3000000e-02   8.7521513e-02
   1.0910000e+03   7.5000000e-03   4.0034365e-03
   1.9100000e+03   6.0000000e-04   4.1260862e-05
   2.7290000e+03   0.0000000e+00   4.4856686e-07
   5.4570000e+03   0.0000000e+00   1.5944607e-13
   1.0915000e+04   0.0000000e+00   2.3874630e-26
   2.7287000e+04   0.0000000e+00   7.9377700e-65


==> sub_parts/FigDataAppendices/PeRoS_4_eps_10_HU.dat <==
   x 			   y1			   y2
   9.5000000e+01   3.5740000e-01   1.0000000e+00
   1.6600000e+02   2.3310000e-01   9.1834716e-01
   2.3800000e+02   1.4210000e-01   6.5583224e-01
   4.7500000e+02   3.7900000e-02   2.1732866e-01
   9.5100000e+02   4.2000000e-03   2.3917216e-02
   1.6640000e+03   2.0000000e-04   9.1146043e-04
   2.3770000e+03   0.0000000e+00   3.5807574e-05
   4.7540000e+03   0.0000000e+00   8.7991650e-10
   9.5080000e+03   0.0000000e+00   6.9018927e-19
   2.3769000e+04   0.0000000e+00   3.7640770e-46


==> sub_parts/FigDataAppendices/PeRoS_4_eps_10_RO.dat <==
   x			   y1			   y2
   8.4000000e+01   5.1480000e-01   1.0000000e+00
   1.4600000e+02   4.0100000e-01   1.0000000e+00
   2.0900000e+02   3.4900000e-01   1.0000000e+00
   4.1800000e+02   2.2550000e-01   5.1024813e-01
   8.3500000e+02   1.2820000e-01   1.3135502e-01
   1.4620000e+03   6.3700000e-02   1.7348205e-02
   2.0890000e+03   3.2400000e-02   2.3299895e-03
   4.1770000e+03   4.1000000e-03   3.1692287e-06
   8.3550000e+03   0.0000000e+00   7.4406902e-12
   2.0887000e+04   0.0000000e+00   1.3699695e-28


==> sub_parts/FigDataAppendices/PeRoS_5_eps_10_HR.dat <==
   x			   y1			   y2
   1.0900000e+02   1.6120000e-01   6.4121372e-01
   1.9100000e+02   7.5300000e-02   2.7324183e-01
   2.7300000e+02   3.8600000e-02   1.1707523e-01
   5.4600000e+02   3.7000000e-03   7.0115346e-03
   1.0910000e+03   3.0000000e-04   2.8002300e-05
   1.9100000e+03   0.0000000e+00   7.9491300e-09
   2.7290000e+03   0.0000000e+00   2.4386666e-12
   5.4570000e+03   0.0000000e+00   5.6440308e-24
   1.0915000e+04   0.0000000e+00   3.0243099e-47
   2.7287000e+04   0.0000000e+00  3.4408203e-117


==> sub_parts/FigDataAppendices/PeRoS_5_eps_10_HU.dat <==
   x 			   y1			   y2
   9.5000000e+01   2.0310000e-01   9.3965177e-01
   1.6600000e+02   1.0780000e-01   5.3613779e-01
   2.3800000e+02   5.4300000e-02   3.0390318e-01
   4.7500000e+02   6.6000000e-03   4.7115098e-02
   9.5100000e+02   2.0000000e-04   1.1575804e-03
   1.6640000e+03   0.0000000e+00   4.9144522e-06
   2.3770000e+03   0.0000000e+00   2.2234194e-08
   4.7540000e+03   0.0000000e+00   4.1731101e-16
   9.5080000e+03   0.0000000e+00   1.6706919e-31
   2.3769000e+04   0.0000000e+00   1.0308500e-77


==> sub_parts/FigDataAppendices/PeRoS_6_eps_10_HR.dat <==
   x			   y1			   y2
   1.0900000e+02   5.5700000e-02   3.7077033e-01
   1.9100000e+02   1.2400000e-02   1.0508537e-01
   2.7300000e+02   3.1000000e-03   2.9871036e-02
   5.4600000e+02   0.0000000e+00   4.7738757e-04
   1.0910000e+03   0.0000000e+00   1.4153443e-07
   1.9100000e+03   0.0000000e+00   8.6755302e-13
   2.7290000e+03   0.0000000e+00   5.6588078e-18
   5.4570000e+03   0.0000000e+00   3.1054446e-35
   1.0915000e+04   0.0000000e+00   9.3275676e-70
   2.7287000e+04   0.0000000e+00  1.0423932e-173


==> sub_parts/FigDataAppendices/PeRoS_6_eps_10_HU.dat <==
   x 			   y1			   y2
   9.5000000e+01   6.9400000e-02   4.5102550e-01
   1.6600000e+02   1.7700000e-02   1.4875010e-01
   2.3800000e+02   4.5000000e-03   4.8949964e-02
   4.7500000e+02   1.0000000e-04   1.2761809e-03
   9.5100000e+02   0.0000000e+00   9.5589339e-07
   1.6640000e+03   0.0000000e+00   2.3889937e-11
   2.3770000e+03   0.0000000e+00   6.2722324e-16
   4.7540000e+03   0.0000000e+00   3.9370074e-31
   9.5080000e+03   0.0000000e+00   1.4219061e-61
   2.3769000e+04   0.0000000e+00  4.9764675e-153


==> sub_parts/FigDataAppendices/PeRoS_6_eps_10_RO.dat <==
   x			   y1			   y2
   8.4000000e+01   2.7390000e-01   1.0000000e+00
   1.4600000e+02   1.9070000e-01   6.4135121e-01
   2.0900000e+02   1.4270000e-01   3.9264929e-01
   4.1800000e+02   6.2700000e-02   7.8198345e-02
   8.3500000e+02   1.2600000e-02   3.2078218e-03
   1.4620000e+03   2.5000000e-03   2.8060625e-05
   2.0890000e+03   4.0000000e-04   2.5974822e-07
   4.1770000e+03   0.0000000e+00   5.4211821e-14
   8.3550000e+03   0.0000000e+00   2.7817154e-27
   2.0887000e+04   0.0000000e+00   3.5070709e-67


==> sub_parts/FigDataAppendices/PeRoS_7_eps_10_HR.dat <==
   x			   y1			   y2
   1.0900000e+02   5.3000000e-03   6.9199350e-02
   1.9100000e+02   0.0000000e+00   5.6490801e-03
   2.7300000e+02   0.0000000e+00   4.6956949e-04
   5.4600000e+02   0.0000000e+00   1.3902768e-07
   1.0910000e+03   0.0000000e+00   1.5777450e-14
   1.9100000e+03   0.0000000e+00   6.6700027e-25
   2.7290000e+03   0.0000000e+00   2.8730780e-35
   5.4570000e+03   0.0000000e+00   7.9122890e-70
   1.0915000e+04   0.0000000e+00  3.5611871e-139
   2.7287000e+04   0.0000000e+00   0.0000000e+00


==> sub_parts/FigDataAppendices/PeRoS_7_eps_10_RO.dat <==
   x			   y1			   y2
   8.4000000e+01   1.4280000e-01   8.0762857e-01
   1.4600000e+02   7.0800000e-02   4.1431971e-01
   2.0900000e+02   3.9500000e-02   2.1055430e-01
   4.1800000e+02   6.2000000e-03   2.2646691e-02
   8.3500000e+02   2.0000000e-04   2.7818170e-04
   1.4620000e+03   0.0000000e+00   4.1863619e-07
   2.0890000e+03   0.0000000e+00   6.7450147e-10
   4.1770000e+03   0.0000000e+00   4.0670947e-19
   8.3550000e+03   0.0000000e+00   1.5610308e-37
   2.0887000e+04   0.0000000e+00   7.9224639e-93


==> sub_parts/FigDataAppendices/PeRoS_8_eps_10_HU.dat <==
   x 			   y1			   y2
   9.5000000e+01   1.4800000e-02   2.3797370e-01
   1.6600000e+02   2.0000000e-03   4.9254333e-02
   2.3800000e+02   2.0000000e-04   1.0085606e-02
   4.7500000e+02   0.0000000e+00   5.7303542e-05
   9.5100000e+02   0.0000000e+00   2.1373300e-09
   1.6640000e+03   0.0000000e+00   6.0449122e-16
   2.3770000e+03   0.0000000e+00   1.7727537e-22
   4.7540000e+03   0.0000000e+00   3.1064495e-44
   9.5080000e+03   0.0000000e+00   8.8926589e-88
   2.3769000e+04   0.0000000e+00  8.2685897e-219


==> sub_parts/FigDataAppendices/PeRoS_8_eps_10_RO.dat <==
   x			   y1			   y2
   8.4000000e+01   5.0400000e-02   6.2788177e-01
   1.4600000e+02   1.3500000e-02   2.6634985e-01
   2.0900000e+02   3.5000000e-03   1.1264992e-01
   4.1800000e+02   1.0000000e-04   6.5498121e-03
   8.3500000e+02   0.0000000e+00   2.4361315e-05
   1.4620000e+03   0.0000000e+00   6.2741349e-09
   2.0890000e+03   0.0000000e+00   1.7451833e-12
   4.1770000e+03   0.0000000e+00   2.8880079e-24
   8.3550000e+03   0.0000000e+00   7.8359513e-48
   2.0887000e+04   0.0000000e+00  1.0736565e-118

